Modelling magnetically formed neutron star mountains

With the onset of the era of gravitational-wave (GW) astronomy, the search for continuous gravitational waves (CGWs), which remain undetected to date, has intensified in more ways than one. Rapidly rotating neutron stars with non-axisymmetrical deformations are the main targets for CGW searches. The extent of this quadrupolar deformation is measured by the maximum ellipticity that can be sustained by the crust of a neutron star and it places an upper limit on the CGW amplitudes emitted by such systems. In this paper, following previous works on this subject, we calculate the maximum ellipticity of a neutron star generated by the Lorentz force exerted on it by the internal magnetic fields. We show that the ellipticity of stars deformed by such a Lorentz force is of the same order of magnitude as previous theoretical and astrophysical constraints. We also consider if this ellipticity can be further enhanced by crustal surface currents. We discover that this is indeed true; surface currents at crustal boundaries are instrumental towards enhancing the ellipticity of magnetized neutron stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
